The influence of magnetic fields on absorption and emission spectroscopies

Spectroscopic observations play a fundamental role in astrophysics. They are crutial to determine important physical parameters, provide information about the composition of various objects in the universe, as well as depict motions in the universe. However, spectroscopic studies often do not consider the influence of magnetic fields. In this paper, we explore the influence of magnetic fields on the spectroscopic observations using the concept of atomic alignment. Synthetic spectra are generated to show the measurable changes of the spectra due to atomic alignment. The influences of atomic alignment on absorption from DLAs, emission from H\,{\sc ii} Regions, submillimeter fine-structure lines from star forming regions are presented as examples to show this effect in diffuse gas. Furthermore, we demonstrate the influence of atomic alignment on physical parameters derived from atomic line ratios, such as the alpha-to-iron ratio([X/Fe]), interstellar temperature, and ionization rate. We conclude that Ground State Alignment (GSA) should be taken into consideration in the error budget of spectroscopic studies with high signal-to-noise(S/N) ratio.

==> dataplan.txt <==
S2
1/2,3/2,5/2-3/2
use 1/2-3/2 as base
C2
Si2
S4
absorption only considered in 3/2 ground level
O1 ground 2
C1 ground 0
S1 ground 2
S3 ground 0
give ground level, present a forest of lines show variation with \theta_0=0/90^\circ
compare absorption from ground level
Ti2
1/2,3/2,5/2-3/2
Fe2
7/2,9/2,11/2-9/2


